Dark matter substructure and dwarf galactic satellites

A decade ago cosmological simulations of increasingly higher resolution were used to demonstrate that virialized regions of Cold Dark Matter (CDM) halos are filled with a multitude of dense, gravitationally-bound clumps. These dark matter subhalos are central regions of halos that survived strong gravitational tidal forces and dynamical friction during the hierarchical sequence of merging and accretion via which the CDM halos form. Comparisons with observations revealed that there is a glaring discrepancy between abundance of subhalos and luminous satellites of the Milky Way and Andromeda as a function of their circular velocity or bound mass within a fixed aperture. This large discrepancy, which became known as the ``substructure'' or the ``missing satellites'' problem, begs for an explanation. In this paper I review the progress made during the last several years both in quantifying the problem and in exploring possible scenarios in which it could be accommodated and explained in the context of galaxy formation in the framework of the CDM paradigm of structure formation. In particular, I show that the observed luminosity function, radial distribution, and the remarkable similarity of the inner density profiles of luminous satellites can be understood within hierarchical CDM framework using a simple model in which efficiency of star formation monotonically decreases with decreasing virial mass satellites had before their accretion without any actual sharp galaxy formation threshold.

==> fig/MW/caption.txt <==
High-resolution cosmological simulation of a Milky Way sized dark
matter halo. The panels show snapshots focusing on the most massive
progenitor of the Milky Way at each epoch (redshift of each epoch
is shown in the left upper corner). The rendering shows the 
dark matter particles with intensity indicating the local matter
density on a logarithmic stretch. The build-up  of the halo proceeds
through a series of spectacular mergers, particularly frequent 
in the early stages of evolution. Many of the merging clums survive
until the present epoch (z=0) in the form of "substructure".  
The scale shown is about 1 Megaparsec at z=0, monotonically increasing
to about 3 comoving Megaparsecs at z=10. 

